A Power-Diagram Upper Bound for Twenty-Six Variable-Radius Disks in a Square

Let $S_{26}$ denote the supremum of the sum of the radii of 26 pairwise interior-disjoint closed disks of positive radius contained in the unit square. We prove $2.635983084917607783\ldots \le S_{26}\le \sqrt{\frac{2577}{2500}+\frac{11}{\sqrt3}}=2.716919756099889566\ldots$. The lower bound is accompanied by an exact rational feasibility certificate. For the upper bound, we assign the disks their clipped power cells, convert cell area into a reciprocal exterior-angle cost, and combine this local inequality with Euler side counts. The extremal case for the resulting relaxation has four boundary transitions and a four-cell boundary cycle; its continuous angle allocation is reduced to a concave one-variable problem. All finite numerical inequalities are rigorously enclosed by a reproducible certificate. The argument does not determine $S_{26}$ exactly, but gives a nontrivial global upper bound for a benchmark whose best-known packing is asymmetric.

==> ancillary/packing26_exact.csv <==
i,x,y,r
0,0.70260960369902427899354925379874676706188405482491,0.38166584445264603118594466295317758392746262980698,0.11514888016002298918072789429581523885447656943589
1,0.31311580997040179510785929885184944499672279340800,0.90760844842904114826567790488354227875964743262877,0.09239155157095885173432209511645772124035256737023
2,0.72690571431159574699869297230417048448675982521616,0.59604270190813519400449000768490846542155044867705,0.10060036781871140568143376716594623746232803743820
3,0.89481743973125096665863234668843308141815178623731,0.27395283962395241305522093564883661497087381746787,0.10518256026874903334136765331156691858184821376169
4,0.90384866595423500482211671669956493225459309674550,0.68208004293259056742857270277349515381755165896280,0.09615133404576499517788328330043506774540690325350
5,0.10306052014158247647252840428060200480862287362646,0.48460080265191596570224120535785449373005261573333,0.10306052014158247647252840428060200480862287362546
6,0.27162985148600149034566728702106348398191968134567,0.59763479638766282616031353676180669554758779368692,0.09989835059275469877589937546986064655806236597063
7,0.23971052792753654783787428895988666428124941195782,0.76367356938338570363429085167145812208609881636530,0.06918067635723448209744075440026236826777610624085
8,0.75935240156093177934764813913555325002657960716722,0.76295886365399853494180514682471037762209100625358,0.06944019371125837234197274893796297727614338407165
9,0.91507373754510093011545700275941039367138509466595,0.08492626245489906988454299724058960632861490533405,0.08492626245489906988454299724058960632861490533305
10,0.49553176067435683321214269055548335195210937573456,0.27534261677144025929724330959212691260697813789416,0.11762968804654179471276234165460156194339717284030
11,0.89653276664204780387466009875623609067029956955257,0.48259558221054253951664080888282617383767517806781,0.10346723335795219612533990124376390932970043044643
12,0.49728444620410931586159322586110892848039979837932,0.07886037291596374344145188180772882937124822354475,0.07886037291596374344145188180772882937124822354375
13,0.11077901279071589048647737449974522848612529730388,0.88922098720928410951352262550025477151387470269612,0.11077901279071589048647737449974522848612529730288
14,0.88884382058955513142611007445577843105191526398026,0.88884382058955513142611007445577843105191526398026,0.11115617941044486857388992554422156894808473601874
15,0.49942836913903934609197715413861396446891367356854,0.90607266272255649813271226774113581891899515932355,0.09392733727744350186728773225886418108100484067545
16,0.49866807550340205649267845504487860461063501890539,0.52996341975319202695325908004618620655404934610332,0.13701043012374758363639977829088840591556089556696
17,0.08463950069577308164592362446196344481241596617955,0.08463950069577308164592362446196344481241596617955,0.08463950069577308164592362446196344481241596617855
18,0.29460948878182689768429469792136099322845702270487,0.13022110106522437607547745498006070819600604789433,0.13022110106522437607547745498006070819600604789333
19,0.40335878360268096404436217696197986292938954653504,0.74241704950163563250621120151081147187798219426269,0.09584232574550473686759025894383657416196920451903
20,0.68594302198678267850584752657860623996769141577231,0.90740790504856453636751995219304553069459848128671,0.09259209495143546363248004780695446930540151871229
21,0.70230952508915981055297785750454053274254987992824,0.13325857277081159836566246542943334001685863812550,0.13325857277081159836566246542943334001685863812450
22,0.59521973293973271916128328306238589078408490672048,0.74204944346059244426868310393371899796839001272034,0.09601897575825383637309259525872279264197474261351
23,0.09573232930702159669610542846256256574056421810286,0.68325853497308090926170863993528713641178306006681,0.09573232930702159669610542846256256574056421810186
24,0.29474605904894932681499529478891929242213285170013,0.38692355340960208118467443978624693038404773229286,0.11207708895025613340176376897914594176984666757840
25,0.10679014462858100659674593230148942155288627163234,0.27478328335082062896161906928239318667018117316744,0.10679014462858100659674593230148942155288627163134


==> ancillary/requirements-certificate.txt <==
# No third-party dependencies.
# certify_upper_bound.py uses only the Python standard library (Python 3.11+).


==> figures/packing26.tikz <==
\begin{tikzpicture}[x=5.4cm,y=5.4cm]
  \fill[black!2] (0,0) rectangle (1,1);
  \filldraw[fill=blue!22,draw=black!65,line width=0.25pt] (0.7026096036990242,0.3816658444526460) circle (0.1151488801600229);
  \filldraw[fill=orange!28,draw=black!65,line width=0.25pt] (0.3131158099704017,0.9076084484290411) circle (0.0923915515709588);
  \filldraw[fill=teal!24,draw=black!65,line width=0.25pt] (0.7269057143115957,0.5960427019081351) circle (0.1006003678187114);
  \filldraw[fill=violet!20,draw=black!65,line width=0.25pt] (0.8948174397312509,0.2739528396239524) circle (0.1051825602687490);
  \filldraw[fill=blue!22,draw=black!65,line width=0.25pt] (0.9038486659542350,0.6820800429325905) circle (0.0961513340457649);
  \filldraw[fill=orange!28,draw=black!65,line width=0.25pt] (0.1030605201415824,0.4846008026519159) circle (0.1030605201415824);
  \filldraw[fill=teal!24,draw=black!65,line width=0.25pt] (0.2716298514860014,0.5976347963876628) circle (0.0998983505927546);
  \filldraw[fill=violet!20,draw=black!65,line width=0.25pt] (0.2397105279275365,0.7636735693833857) circle (0.0691806763572344);
  \filldraw[fill=blue!22,draw=black!65,line width=0.25pt] (0.7593524015609317,0.7629588636539985) circle (0.0694401937112583);
  \filldraw[fill=orange!28,draw=black!65,line width=0.25pt] (0.9150737375451009,0.0849262624548990) circle (0.0849262624548990);
  \filldraw[fill=teal!24,draw=black!65,line width=0.25pt] (0.4955317606743568,0.2753426167714402) circle (0.1176296880465417);
  \filldraw[fill=violet!20,draw=black!65,line width=0.25pt] (0.8965327666420478,0.4825955822105425) circle (0.1034672333579521);
  \filldraw[fill=blue!22,draw=black!65,line width=0.25pt] (0.4972844462041093,0.0788603729159637) circle (0.0788603729159637);
  \filldraw[fill=orange!28,draw=black!65,line width=0.25pt] (0.1107790127907158,0.8892209872092841) circle (0.1107790127907158);
  \filldraw[fill=teal!24,draw=black!65,line width=0.25pt] (0.8888438205895551,0.8888438205895551) circle (0.1111561794104448);
  \filldraw[fill=violet!20,draw=black!65,line width=0.25pt] (0.4994283691390393,0.9060726627225564) circle (0.0939273372774435);
  \filldraw[fill=blue!22,draw=black!65,line width=0.25pt] (0.4986680755034020,0.5299634197531920) circle (0.1370104301237475);
  \filldraw[fill=orange!28,draw=black!65,line width=0.25pt] (0.0846395006957730,0.0846395006957730) circle (0.0846395006957730);
  \filldraw[fill=teal!24,draw=black!65,line width=0.25pt] (0.2946094887818268,0.1302211010652243) circle (0.1302211010652243);
  \filldraw[fill=violet!20,draw=black!65,line width=0.25pt] (0.4033587836026809,0.7424170495016356) circle (0.0958423257455047);
  \filldraw[fill=blue!22,draw=black!65,line width=0.25pt] (0.6859430219867826,0.9074079050485645) circle (0.0925920949514354);
  \filldraw[fill=orange!28,draw=black!65,line width=0.25pt] (0.7023095250891598,0.1332585727708115) circle (0.1332585727708115);
  \filldraw[fill=teal!24,draw=black!65,line width=0.25pt] (0.5952197329397327,0.7420494434605924) circle (0.0960189757582538);
  \filldraw[fill=violet!20,draw=black!65,line width=0.25pt] (0.0957323293070215,0.6832585349730809) circle (0.0957323293070215);
  \filldraw[fill=blue!22,draw=black!65,line width=0.25pt] (0.2947460590489493,0.3869235534096020) circle (0.1120770889502561);
  \filldraw[fill=orange!28,draw=black!65,line width=0.25pt] (0.1067901446285810,0.2747832833508206) circle (0.1067901446285810);
  \draw[black,line width=0.7pt] (0,0) rectangle (1,1);
\end{tikzpicture}


==> packing26_exact.csv <==
i,x,y,r
0,0.70260960369902427899354925379874676706188405482491,0.38166584445264603118594466295317758392746262980698,0.11514888016002298918072789429581523885447656943589
1,0.31311580997040179510785929885184944499672279340800,0.90760844842904114826567790488354227875964743262877,0.09239155157095885173432209511645772124035256737023
2,0.72690571431159574699869297230417048448675982521616,0.59604270190813519400449000768490846542155044867705,0.10060036781871140568143376716594623746232803743820
3,0.89481743973125096665863234668843308141815178623731,0.27395283962395241305522093564883661497087381746787,0.10518256026874903334136765331156691858184821376169
4,0.90384866595423500482211671669956493225459309674550,0.68208004293259056742857270277349515381755165896280,0.09615133404576499517788328330043506774540690325350
5,0.10306052014158247647252840428060200480862287362646,0.48460080265191596570224120535785449373005261573333,0.10306052014158247647252840428060200480862287362546
6,0.27162985148600149034566728702106348398191968134567,0.59763479638766282616031353676180669554758779368692,0.09989835059275469877589937546986064655806236597063
7,0.23971052792753654783787428895988666428124941195782,0.76367356938338570363429085167145812208609881636530,0.06918067635723448209744075440026236826777610624085
8,0.75935240156093177934764813913555325002657960716722,0.76295886365399853494180514682471037762209100625358,0.06944019371125837234197274893796297727614338407165
9,0.91507373754510093011545700275941039367138509466595,0.08492626245489906988454299724058960632861490533405,0.08492626245489906988454299724058960632861490533305
10,0.49553176067435683321214269055548335195210937573456,0.27534261677144025929724330959212691260697813789416,0.11762968804654179471276234165460156194339717284030
11,0.89653276664204780387466009875623609067029956955257,0.48259558221054253951664080888282617383767517806781,0.10346723335795219612533990124376390932970043044643
12,0.49728444620410931586159322586110892848039979837932,0.07886037291596374344145188180772882937124822354475,0.07886037291596374344145188180772882937124822354375
13,0.11077901279071589048647737449974522848612529730388,0.88922098720928410951352262550025477151387470269612,0.11077901279071589048647737449974522848612529730288
14,0.88884382058955513142611007445577843105191526398026,0.88884382058955513142611007445577843105191526398026,0.11115617941044486857388992554422156894808473601874
15,0.49942836913903934609197715413861396446891367356854,0.90607266272255649813271226774113581891899515932355,0.09392733727744350186728773225886418108100484067545
16,0.49866807550340205649267845504487860461063501890539,0.52996341975319202695325908004618620655404934610332,0.13701043012374758363639977829088840591556089556696
17,0.08463950069577308164592362446196344481241596617955,0.08463950069577308164592362446196344481241596617955,0.08463950069577308164592362446196344481241596617855
18,0.29460948878182689768429469792136099322845702270487,0.13022110106522437607547745498006070819600604789433,0.13022110106522437607547745498006070819600604789333
19,0.40335878360268096404436217696197986292938954653504,0.74241704950163563250621120151081147187798219426269,0.09584232574550473686759025894383657416196920451903
20,0.68594302198678267850584752657860623996769141577231,0.90740790504856453636751995219304553069459848128671,0.09259209495143546363248004780695446930540151871229
21,0.70230952508915981055297785750454053274254987992824,0.13325857277081159836566246542943334001685863812550,0.13325857277081159836566246542943334001685863812450
22,0.59521973293973271916128328306238589078408490672048,0.74204944346059244426868310393371899796839001272034,0.09601897575825383637309259525872279264197474261351
23,0.09573232930702159669610542846256256574056421810286,0.68325853497308090926170863993528713641178306006681,0.09573232930702159669610542846256256574056421810186
24,0.29474605904894932681499529478891929242213285170013,0.38692355340960208118467443978624693038404773229286,0.11207708895025613340176376897914594176984666757840
25,0.10679014462858100659674593230148942155288627163234,0.27478328335082062896161906928239318667018117316744,0.10679014462858100659674593230148942155288627163134


==> paper/figures/packing26.tikz <==
\begin{tikzpicture}[x=5.4cm,y=5.4cm]
  \fill[black!2] (0,0) rectangle (1,1);
  \filldraw[fill=blue!22,draw=black!65,line width=0.25pt] (0.7026096036990242,0.3816658444526460) circle (0.1151488801600229);
  \filldraw[fill=orange!28,draw=black!65,line width=0.25pt] (0.3131158099704017,0.9076084484290411) circle (0.0923915515709588);
  \filldraw[fill=teal!24,draw=black!65,line width=0.25pt] (0.7269057143115957,0.5960427019081351) circle (0.1006003678187114);
  \filldraw[fill=violet!20,draw=black!65,line width=0.25pt] (0.8948174397312509,0.2739528396239524) circle (0.1051825602687490);
  \filldraw[fill=blue!22,draw=black!65,line width=0.25pt] (0.9038486659542350,0.6820800429325905) circle (0.0961513340457649);
  \filldraw[fill=orange!28,draw=black!65,line width=0.25pt] (0.1030605201415824,0.4846008026519159) circle (0.1030605201415824);
  \filldraw[fill=teal!24,draw=black!65,line width=0.25pt] (0.2716298514860014,0.5976347963876628) circle (0.0998983505927546);
  \filldraw[fill=violet!20,draw=black!65,line width=0.25pt] (0.2397105279275365,0.7636735693833857) circle (0.0691806763572344);
  \filldraw[fill=blue!22,draw=black!65,line width=0.25pt] (0.7593524015609317,0.7629588636539985) circle (0.0694401937112583);
  \filldraw[fill=orange!28,draw=black!65,line width=0.25pt] (0.9150737375451009,0.0849262624548990) circle (0.0849262624548990);
  \filldraw[fill=teal!24,draw=black!65,line width=0.25pt] (0.4955317606743568,0.2753426167714402) circle (0.1176296880465417);
  \filldraw[fill=violet!20,draw=black!65,line width=0.25pt] (0.8965327666420478,0.4825955822105425) circle (0.1034672333579521);
  \filldraw[fill=blue!22,draw=black!65,line width=0.25pt] (0.4972844462041093,0.0788603729159637) circle (0.0788603729159637);
  \filldraw[fill=orange!28,draw=black!65,line width=0.25pt] (0.1107790127907158,0.8892209872092841) circle (0.1107790127907158);
  \filldraw[fill=teal!24,draw=black!65,line width=0.25pt] (0.8888438205895551,0.8888438205895551) circle (0.1111561794104448);
  \filldraw[fill=violet!20,draw=black!65,line width=0.25pt] (0.4994283691390393,0.9060726627225564) circle (0.0939273372774435);
  \filldraw[fill=blue!22,draw=black!65,line width=0.25pt] (0.4986680755034020,0.5299634197531920) circle (0.1370104301237475);
  \filldraw[fill=orange!28,draw=black!65,line width=0.25pt] (0.0846395006957730,0.0846395006957730) circle (0.0846395006957730);
  \filldraw[fill=teal!24,draw=black!65,line width=0.25pt] (0.2946094887818268,0.1302211010652243) circle (0.1302211010652243);
  \filldraw[fill=violet!20,draw=black!65,line width=0.25pt] (0.4033587836026809,0.7424170495016356) circle (0.0958423257455047);
  \filldraw[fill=blue!22,draw=black!65,line width=0.25pt] (0.6859430219867826,0.9074079050485645) circle (0.0925920949514354);
  \filldraw[fill=orange!28,draw=black!65,line width=0.25pt] (0.7023095250891598,0.1332585727708115) circle (0.1332585727708115);
  \filldraw[fill=teal!24,draw=black!65,line width=0.25pt] (0.5952197329397327,0.7420494434605924) circle (0.0960189757582538);
  \filldraw[fill=violet!20,draw=black!65,line width=0.25pt] (0.0957323293070215,0.6832585349730809) circle (0.0957323293070215);
  \filldraw[fill=blue!22,draw=black!65,line width=0.25pt] (0.2947460590489493,0.3869235534096020) circle (0.1120770889502561);
  \filldraw[fill=orange!28,draw=black!65,line width=0.25pt] (0.1067901446285810,0.2747832833508206) circle (0.1067901446285810);
  \draw[black,line width=0.7pt] (0,0) rectangle (1,1);
\end{tikzpicture}


==> requirements-certificate.txt <==
# No third-party dependencies.
# certify_upper_bound.py uses only the Python standard library (Python 3.11+).

